Normative Deviation Modeling for EEG-based Depression Detection

Web-enabled digital health services are expanding access to physiological monitoring and mental health screening. However, electroencephalography (EEG)-based major depressive disorder (MDD) detection remains challenging across heterogeneous data sources, where individual variability and acquisition differences may affect disease-related representations. In this work, we investigate the use of healthy normative references for EEG-based MDD detection. Specifically, structural and distributional reference models are independently trained using healthy control (HC) recordings to characterize departures from healthy EEG patterns. We develop two diagnostic approaches that incorporate normative deviations at different representation levels. Scalar-level Normative Deviation-guided Diagnosis (S-NDD) summarizes structural and distributional deviations into scalar scores and integrates them with deep EEG representations. Feature-level Normative Deviation-guided Diagnosis (F-NDD) retains dimension-wise residuals and combines them with deep EEG representations through attention-based aggregation and auxiliary supervision. We also employ target HC-assisted score calibration for cross-source evaluation without updating the trained models. Experiments on two public EEG datasets examine both approaches under subject-independent within-source and bidirectional cross-source settings. The results demonstrate the effectiveness of normative deviation-guided diagnosis across different evaluation settings.

==> template_provenance.json <==
{
  "source": "https://mirrors.ctan.org/macros/latex/contrib/acmart.zip",
  "final_url": "https://mirror.kris.fail/ctan/macros/latex/contrib/acmart.zip",
  "sha256": "93933ce58fbeffa13e23398bb523fcb68275ecc73369c6bc73b421eeef2c10de",
  "bytes": 15106903,
  "checked": "2026-10-05",
  "conference": "https://www2027.thewebconf.org/research-track-papers/",
  "overleaf": "https://www.overleaf.com/latex/templates/association-for-computing-machinery-acm-sig-proceedings-template/bmvfhcdnxfty"
}
